MBAPose: Mask and Bounding-Box Aware Pose Estimation of Surgical Instruments with Photorealistic Domain Randomization

Surgical robots are usually controlled using a priori models based on the robots' geometric parameters, which are calibrated before the surgical procedure. One of the challenges in using robots in real surgical settings is that those parameters can change over time, consequently deteriorating control accuracy. In this context, our group has been investigating online calibration strategies without added sensors. In one step toward that goal, we have developed an algorithm to estimate the pose of the instruments' shafts in endoscopic images. In this study, we build upon that earlier work and propose a new framework to more precisely estimate the pose of a rigid surgical instrument. Our strategy is based on a novel pose estimation model called MBAPose and the use of synthetic training data. Our experiments demonstrated an improvement of 21 % for translation error and 26 % for orientation error on synthetic test data with respect to our previous work. Results with real test data provide a baseline for further research.

==> figs/axis.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'axis.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{708.72647095bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45304406)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{axis.pdf}}%
    \put(0.95671604,0.11951623){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}x\end{tabular}}}}%
    \put(0.8571854,0.18535263){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}roll\end{tabular}}}}%
    \put(0.87161974,0.29659441){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}pitch\end{tabular}}}}%
    \put(0.77743672,0.07126066){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}yaw\end{tabular}}}}%
    \put(0.93274346,0.04414159){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}z\end{tabular}}}}%
    \put(0.86490347,0.3497602){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}y\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{axis.pdf}}%
  \end{picture}%
\endgroup%


==> figs/network_model.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'network_model.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{942.32958984bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41521427)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{network_model.pdf}}%
    \put(0.06356333,0.36585786){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Stem\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{network_model.pdf}}%
    \put(0.03484727,0.33399003){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Inception-A$\times$4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{network_model.pdf}}%
    \put(0.04427072,0.30211159){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reduction-A\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{network_model.pdf}}%
    \put(0.03471992,0.27022253){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Inception-B$\times$7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{network_model.pdf}}%
    \put(0.04414338,0.2383547){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reduction-B\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{network_model.pdf}}%
    \put(0.03471992,0.20825908){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Inception-C$\times$3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{network_model.pdf}}%
    \put(0.04414338,0.17637002){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reduction-B\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{network_model.pdf}}%
    \put(0.03471992,0.14448097){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Inception-C$\times$2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{network_model.pdf}}%
    \put(0.04414338,0.11262375){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reduction-B\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{network_model.pdf}}%
    \put(0.04446174,0.0807347){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Inception-C\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{network_model.pdf}}%
    \put(0.04414338,0.04884564){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reduction-B\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{network_model.pdf}}%
    \put(0.04446174,0.01698843){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Inception-C\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{network_model.pdf}}%
    \put(0.03292437,0.4011852){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Image(299$\times$299$\times$3)\end{tabular}}}}%
    \put(0.13137612,0.34359388){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(35$\times$35$\times$384)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{network_model.pdf}}%
    \put(0.24166662,0.10607615){\color[rgb]{0,0,0}\rotatebox{90.00000252}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}SSD like network architecture\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{network_model.pdf}}%
    \put(0.12997534,0.28020842){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(17$\times$17$\times$1024)\end{tabular}}}}%
    \put(0.13736129,0.02605107){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(2$\times$2$\times$1024)\end{tabular}}}}%
    \put(0.13398667,0.21882863){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(9$\times$9$\times$1536)\end{tabular}}}}%
    \put(0.13614091,0.09079487){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(3$\times$3$\times$1024)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{network_model.pdf}}%
    \put(0.13576949,0.15530521){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(5$\times$5$\times$1024)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{network_model.pdf}}%
    \put(0.33004334,0.36585786){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{network_model.pdf}}%
    \put(0.43663025,0.36585786){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{network_model.pdf}}%
    \put(0.54321715,0.36585786){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{network_model.pdf}}%
    \put(0.33036171,0.33504061){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Conf map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{network_model.pdf}}%
    \put(0.43815837,0.33504062){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pose map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{network_model.pdf}}%
    \put(0.54421468,0.33531653){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Bbox map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{network_model.pdf}}%
    \put(0.40179106,0.4011852){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Feature map(w$\times$h$\times$c)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{network_model.pdf}}%
    \put(0.32533161,0.31366805){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$CN)\end{tabular}}}}%
    \put(0.43472009,0.31366805){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$PN)\end{tabular}}}}%
    \put(0.54138128,0.31366805){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$4N)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{network_model.pdf}}%
    \put(0.32938539,0.23176465){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{network_model.pdf}}%
    \put(0.4359723,0.23176465){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{network_model.pdf}}%
    \put(0.54255921,0.23176465){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{network_model.pdf}}%
    \put(0.32972498,0.06991046){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Conf map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{network_model.pdf}}%
    \put(0.43815837,0.06911456){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pose map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{network_model.pdf}}%
    \put(0.54792888,0.06991046){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Bbox map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{network_model.pdf}}%
    \put(0.40115434,0.26706016){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Feature map (w$\times$h$\times$c)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=32]{network_model.pdf}}%
    \put(0.32467367,0.04851667){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$CN)\end{tabular}}}}%
    \put(0.43408337,0.04851667){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$PN)\end{tabular}}}}%
    \put(0.54074456,0.04851667){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$4N)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=33]{network_model.pdf}}%
    \put(0.46628017,0.21390466){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$4PN)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=34]{network_model.pdf}}%
    \put(0.43153649,0.17071383){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Concatenate\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=35]{network_model.pdf}}%
    \put(0.43503845,0.13938721){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=36]{network_model.pdf}}%
    \put(0.43503845,0.10176768){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv \end{tabular}}}}%
    \put(0.46859358,0.12058275){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$4PN)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=37]{network_model.pdf}}%
    \put(0.66205031,0.36664315){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=38]{network_model.pdf}}%
    \put(0.76863722,0.36664315){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=39]{network_model.pdf}}%
    \put(0.87522412,0.36664315){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=40]{network_model.pdf}}%
    \put(0.66396047,0.07102472){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Conf map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=41]{network_model.pdf}}%
    \put(0.7708339,0.07023943){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pose map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=42]{network_model.pdf}}%
    \put(0.87742081,0.07102472){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Bbox map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=43]{network_model.pdf}}%
    \put(0.73382986,0.40194927){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Feature map(w$\times$h$\times$c)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=44]{network_model.pdf}}%
    \put(0.65733858,0.04966277){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$CN)\end{tabular}}}}%
    \put(0.76675889,0.04966277){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$PN)\end{tabular}}}}%
    \put(0.87342009,0.04966277){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$4N)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=45]{network_model.pdf}}%
    \put(0.79894508,0.34720197){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$4PN)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=46]{network_model.pdf}}%
    \put(0.76421201,0.23871551){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Concatenate\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=47]{network_model.pdf}}%
    \put(0.76930577,0.20741012){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=48]{network_model.pdf}}%
    \put(0.76930577,0.10289255){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0.80126911,0.18699263){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$4PN)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=49]{network_model.pdf}}%
    \put(0.78153079,0.16594904){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ReLU\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=50]{network_model.pdf}}%
    \put(0.76688624,0.13507874){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Batch norm\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=51]{network_model.pdf}}%
    \put(0.78404584,0.32762283){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ReLU\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=52]{network_model.pdf}}%
    \put(0.76940128,0.29665702){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Batch norm\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=53]{network_model.pdf}}%
    \put(-0.00091174,0.41552951){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01918135\unitlength}\raggedright (a)\end{minipage}}}%
    \put(0.28638872,0.41346472){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01760297\unitlength}\raggedright (b)\end{minipage}}}%
    \put(0.2868883,0.28194573){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02237825\unitlength}\raggedright (c)\end{minipage}}}%
    \put(0.64230935,0.41026782){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02145102\unitlength}\raggedright (d)\end{minipage}}}%
  \end{picture}%
\endgroup%


==> figs/network_model_ver2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'network_model_ver2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{942.32958984bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41521427)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{network_model_ver2.pdf}}%
    \put(0.06356333,0.36585786){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Stem\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{network_model_ver2.pdf}}%
    \put(0.03484727,0.33399003){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Inception-A$\times$4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{network_model_ver2.pdf}}%
    \put(0.04427072,0.30211159){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reduction-A\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{network_model_ver2.pdf}}%
    \put(0.03471992,0.27022253){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Inception-B$\times$7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{network_model_ver2.pdf}}%
    \put(0.04414338,0.2383547){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reduction-B\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{network_model_ver2.pdf}}%
    \put(0.03471992,0.20825908){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Inception-C$\times$3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{network_model_ver2.pdf}}%
    \put(0.04414338,0.17637002){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reduction-B\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{network_model_ver2.pdf}}%
    \put(0.03471992,0.14448097){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Inception-C$\times$2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{network_model_ver2.pdf}}%
    \put(0.04414338,0.11262375){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reduction-B\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{network_model_ver2.pdf}}%
    \put(0.04446174,0.0807347){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Inception-C\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{network_model_ver2.pdf}}%
    \put(0.04414338,0.04884564){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reduction-B\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{network_model_ver2.pdf}}%
    \put(0.04446174,0.01698843){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Inception-C\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{network_model_ver2.pdf}}%
    \put(0.03292437,0.4011852){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Image(299$\times$299$\times$3)\end{tabular}}}}%
    \put(0.13137612,0.34359388){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(35$\times$35$\times$384)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{network_model_ver2.pdf}}%
    \put(0.24166662,0.10607615){\color[rgb]{0,0,0}\rotatebox{90.00000252}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}SSD like network architecture\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{network_model_ver2.pdf}}%
    \put(0.12997534,0.28020842){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(17$\times$17$\times$1024)\end{tabular}}}}%
    \put(0.13736129,0.02605107){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(2$\times$2$\times$1024)\end{tabular}}}}%
    \put(0.13398667,0.21882863){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(9$\times$9$\times$1536)\end{tabular}}}}%
    \put(0.13614091,0.09079487){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(3$\times$3$\times$1024)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{network_model_ver2.pdf}}%
    \put(0.13576949,0.15530521){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(5$\times$5$\times$1024)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{network_model_ver2.pdf}}%
    \put(0.33004334,0.36585786){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{network_model_ver2.pdf}}%
    \put(0.43663025,0.36585786){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{network_model_ver2.pdf}}%
    \put(0.54321715,0.36585786){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{network_model_ver2.pdf}}%
    \put(0.33036171,0.33504061){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Conf map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{network_model_ver2.pdf}}%
    \put(0.43815837,0.33504062){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pose map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{network_model_ver2.pdf}}%
    \put(0.54421468,0.33531653){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Bbox map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{network_model_ver2.pdf}}%
    \put(0.40179106,0.4011852){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Feature map(w$\times$h$\times$c)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{network_model_ver2.pdf}}%
    \put(0.32533161,0.31366805){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$CN)\end{tabular}}}}%
    \put(0.43472009,0.31366805){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$PN)\end{tabular}}}}%
    \put(0.54138128,0.31366805){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$4N)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{network_model_ver2.pdf}}%
    \put(0.66205031,0.36664315){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{network_model_ver2.pdf}}%
    \put(0.76863722,0.36664315){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{network_model_ver2.pdf}}%
    \put(0.87522412,0.36664315){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{network_model_ver2.pdf}}%
    \put(0.66396047,0.07102472){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Conf map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{network_model_ver2.pdf}}%
    \put(0.7708339,0.07023943){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pose map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{network_model_ver2.pdf}}%
    \put(0.87742081,0.07102472){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Bbox map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{network_model_ver2.pdf}}%
    \put(0.73382986,0.40194927){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Feature map(w$\times$h$\times$c)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=32]{network_model_ver2.pdf}}%
    \put(0.65733858,0.04966277){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$CN)\end{tabular}}}}%
    \put(0.76675889,0.04966277){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$PN)\end{tabular}}}}%
    \put(0.87342009,0.04966277){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$4N)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=33]{network_model_ver2.pdf}}%
    \put(0.79894508,0.34720197){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$4PN)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=34]{network_model_ver2.pdf}}%
    \put(0.76421201,0.23871551){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Concatenate\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=35]{network_model_ver2.pdf}}%
    \put(0.76930577,0.20741012){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=36]{network_model_ver2.pdf}}%
    \put(0.76930577,0.10289255){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0.80126911,0.18699263){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$4PN)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=37]{network_model_ver2.pdf}}%
    \put(0.78153079,0.16594904){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ReLU\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=38]{network_model_ver2.pdf}}%
    \put(0.76688624,0.13507874){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Batch norm\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=39]{network_model_ver2.pdf}}%
    \put(0.78404584,0.32762283){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ReLU\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=40]{network_model_ver2.pdf}}%
    \put(0.76940128,0.29665702){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Batch norm\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=41]{network_model_ver2.pdf}}%
    \put(-0.00091174,0.41552951){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01918135\unitlength}\raggedright (a)\end{minipage}}}%
    \put(0.28638872,0.41346472){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01760297\unitlength}\raggedright (b)\end{minipage}}}%
    \put(0.64230935,0.41026782){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02145102\unitlength}\raggedright (c)\end{minipage}}}%
  \end{picture}%
\endgroup%


==> figs/network_model_ver3.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'network_model_ver3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{942.32958984bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41521427)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{network_model_ver3.pdf}}%
    \put(0.06356333,0.36585786){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Stem\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{network_model_ver3.pdf}}%
    \put(0.03484727,0.33399003){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Inception-A$\times$4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{network_model_ver3.pdf}}%
    \put(0.04427072,0.30211159){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reduction-A\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{network_model_ver3.pdf}}%
    \put(0.03471992,0.27022253){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Inception-B$\times$7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{network_model_ver3.pdf}}%
    \put(0.04414338,0.2383547){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reduction-B\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{network_model_ver3.pdf}}%
    \put(0.03471992,0.20825908){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Inception-C$\times$3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{network_model_ver3.pdf}}%
    \put(0.04414338,0.17637002){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reduction-B\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{network_model_ver3.pdf}}%
    \put(0.03471992,0.14448097){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Inception-C$\times$2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{network_model_ver3.pdf}}%
    \put(0.04414338,0.11262375){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reduction-B\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{network_model_ver3.pdf}}%
    \put(0.04446174,0.0807347){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Inception-C\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{network_model_ver3.pdf}}%
    \put(0.04414338,0.04884564){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reduction-B\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{network_model_ver3.pdf}}%
    \put(0.04446174,0.01698843){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Inception-C\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{network_model_ver3.pdf}}%
    \put(0.03292437,0.4011852){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Image(299$\times$299$\times$3)\end{tabular}}}}%
    \put(0.13137612,0.34359388){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(35$\times$35$\times$384)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{network_model_ver3.pdf}}%
    \put(0.24166662,0.10607615){\color[rgb]{0,0,0}\rotatebox{90.00000252}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}SSD like network architecture\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{network_model_ver3.pdf}}%
    \put(0.12997534,0.28020842){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(17$\times$17$\times$1024)\end{tabular}}}}%
    \put(0.13736129,0.02605107){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(2$\times$2$\times$1024)\end{tabular}}}}%
    \put(0.13398667,0.21882863){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(9$\times$9$\times$1536)\end{tabular}}}}%
    \put(0.13614091,0.09079487){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(3$\times$3$\times$1024)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{network_model_ver3.pdf}}%
    \put(0.13576949,0.15530521){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(5$\times$5$\times$1024)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{network_model_ver3.pdf}}%
    \put(0.33004334,0.36585786){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{network_model_ver3.pdf}}%
    \put(0.43663025,0.36585786){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{network_model_ver3.pdf}}%
    \put(0.54321715,0.36585786){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{network_model_ver3.pdf}}%
    \put(0.33036171,0.30002102){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Conf map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{network_model_ver3.pdf}}%
    \put(0.43815837,0.30002102){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pose map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{network_model_ver3.pdf}}%
    \put(0.54421468,0.30029694){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Bbox map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{network_model_ver3.pdf}}%
    \put(0.40179106,0.4011852){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Feature map(w$\times$h$\times$c)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{network_model_ver3.pdf}}%
    \put(0.32533161,0.27864846){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$CN)\end{tabular}}}}%
    \put(0.4188021,0.27864847){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$6403N)\end{tabular}}}}%
    \put(0.54138128,0.27864846){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$4N)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{network_model_ver3.pdf}}%
    \put(0.32938539,0.10282888){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{network_model_ver3.pdf}}%
    \put(0.4359723,0.10282888){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{network_model_ver3.pdf}}%
    \put(0.54255921,0.10282888){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{network_model_ver3.pdf}}%
    \put(0.32972498,0.06991046){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Conf map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{network_model_ver3.pdf}}%
    \put(0.43815837,0.06911456){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pose map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{network_model_ver3.pdf}}%
    \put(0.54792888,0.06991046){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Bbox map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{network_model_ver3.pdf}}%
    \put(0.40115434,0.13812438){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Feature map (w$\times$h$\times$c)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=32]{network_model_ver3.pdf}}%
    \put(0.32467367,0.04851667){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$CN)\end{tabular}}}}%
    \put(0.43408337,0.04851667){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$PN)\end{tabular}}}}%
    \put(0.54074456,0.04851667){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$4N)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=33]{network_model_ver3.pdf}}%
    \put(0.66205031,0.36664315){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=34]{network_model_ver3.pdf}}%
    \put(0.76863722,0.36664315){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=35]{network_model_ver3.pdf}}%
    \put(0.87522412,0.36664315){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=36]{network_model_ver3.pdf}}%
    \put(0.66396047,0.07102472){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Conf map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=37]{network_model_ver3.pdf}}%
    \put(0.7708339,0.07023943){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pose map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=38]{network_model_ver3.pdf}}%
    \put(0.87742081,0.07102472){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Bbox map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=39]{network_model_ver3.pdf}}%
    \put(0.73382986,0.40194927){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Feature map(w$\times$h$\times$c)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=40]{network_model_ver3.pdf}}%
    \put(0.65733858,0.04966277){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$CN)\end{tabular}}}}%
    \put(0.76675889,0.04966277){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$PN)\end{tabular}}}}%
    \put(0.87342009,0.04966277){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$4N)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=41]{network_model_ver3.pdf}}%
    \put(0.79894508,0.34720197){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$4PN)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=42]{network_model_ver3.pdf}}%
    \put(0.76421201,0.23871551){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Concatenate\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=43]{network_model_ver3.pdf}}%
    \put(0.76930577,0.20741012){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=44]{network_model_ver3.pdf}}%
    \put(0.76930577,0.10289255){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3$\times$3 Conv\end{tabular}}}}%
    \put(0.80126911,0.18699263){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(w$\times$h$\times$4PN)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=45]{network_model_ver3.pdf}}%
    \put(0.78153079,0.16594904){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ReLU\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=46]{network_model_ver3.pdf}}%
    \put(0.76688624,0.13507874){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Batch norm\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=47]{network_model_ver3.pdf}}%
    \put(0.78404584,0.32762283){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ReLU\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=48]{network_model_ver3.pdf}}%
    \put(0.76940128,0.29665702){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Batch norm\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=49]{network_model_ver3.pdf}}%
    \put(-0.00091174,0.41552951){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01918135\unitlength}\raggedright (a)\end{minipage}}}%
    \put(0.28638872,0.41346472){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01760297\unitlength}\raggedright (b)\end{minipage}}}%
    \put(0.2868883,0.16256075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02237825\unitlength}\raggedright (c)\end{minipage}}}%
    \put(0.64230935,0.41026782){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02145102\unitlength}\raggedright (d)\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=50]{network_model_ver3.pdf}}%
    \put(0.43940877,0.33280558){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Softmax\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=51]{network_model_ver3.pdf}}%
  \end{picture}%
\endgroup%


==> figs/result_visualization.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'result_visualization.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{715.85998535bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50305924)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{result_visualization.pdf}}%
  \end{picture}%
\endgroup%


==> figs/result_visualization2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'result_visualization2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{705.7800293bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50097762)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{result_visualization2.pdf}}%
  \end{picture}%
\endgroup%


==> figs/result_visualization3.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'result_visualization3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{955.19998169bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5263818)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{result_visualization3.pdf}}%
  \end{picture}%
\endgroup%


==> figs/robot.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'robot.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{648.7199707bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48316685)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{robot.pdf}}%
    \put(0.73005304,0.40251576){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Instruments\end{tabular}}}}%
    \put(0.72715502,0.44305713){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Monocular endoscope\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{robot.pdf}}%
    \put(0.70622575,0.33042239){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Simplified instruments \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{robot.pdf}}%
    \put(0.65951248,0.05253798){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Artificial membrane\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{robot.pdf}}%
  \end{picture}%
\endgroup%


==> figs/sample_artificial_images.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sample_artificial_images.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{573.11997986bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50146566)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sample_artificial_images.pdf}}%
  \end{picture}%
\endgroup%


==> figs/transsphenoidal_surgery.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'transsphenoidal_surgery.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{246.66350555bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47981139)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{transsphenoidal_surgery.pdf}}%
    \put(0.68149519,0.07804958){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{D}\textbf{u}\textbf{r}\textbf{a}\textbf{ }\textbf{m}\textbf{a}\textbf{t}\textbf{e}\textbf{r}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{transsphenoidal_surgery.pdf}}%
    \put(0.2302732,0.44008124){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{P}\textbf{i}\textbf{t}\textbf{u}\textbf{i}\textbf{t}\textbf{a}\textbf{r}\textbf{y}\textbf{ }\textbf{g}\textbf{r}\textbf{a}\textbf{n}\textbf{d}\end{tabular}}}}%
    \put(0.01621641,0.39751312){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{B}\textbf{a}\textbf{s}\textbf{e}\textbf{ }\textbf{o}\textbf{f}\textbf{ }\textbf{t}\textbf{h}\textbf{e}\textbf{ }\textbf{s}\textbf{k}\textbf{u}\textbf{l}\textbf{l}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{transsphenoidal_surgery.pdf}}%
  \end{picture}%
\endgroup%


==> figs/transsphenoidal_surgery_v2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'transsphenoidal_surgery_v2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{627.51690674bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47697602)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{transsphenoidal_surgery_v2.pdf}}%
    \put(0.78874907,0.0290235){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Dura mater\end{tabular}}}}%
    \put(0.0501341,0.17456188){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pituitary gland\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{transsphenoidal_surgery_v2.pdf}}%
  \end{picture}%
\endgroup%

